Monotone Precision and Recall Measures for Comparing Executions and Specifications of Dynamic Systems

The behavioural comparison of systems is an important concern of software engineering research. For example, the areas of specification discovery and specification mining are concerned with measuring the consistency between a collection of execution traces and a program specification. This problem is also tackled in process mining with the help of measures that describe the quality of a process specification automatically discovered from execution logs. Though various measures have been proposed, it was recently demonstrated that they neither fulfil essential properties, such as monotonicity, nor can they handle infinite behaviour. In this paper, we address this research problem by introducing a new framework for the definition of behavioural quotients. We proof that corresponding quotients guarantee desired properties that existing measures have failed to support. We demonstrate the application of the quotients for capturing precision and recall measures between a collection of recorded executions and a system specification. We use a prototypical implementation of these measures to contrast their monotonic assessment with measures that have been defined in prior research.

==> fig/plots/data.csv <==
0-logSize,1-Prec5 (md-m),2-Rec5 (md-m),3-Prec11 (md-m),4-Rec11 (md-m),5-Prec13a (md-m),6-Rec13a (md-m),7-Prec5 (l-m),8-Rec5 (l-m),9-Prec11 (l-m),10-Rec11 (l-m),11-Prec13a (l-m),12-Rec13a (l-m),13-Prec5 (l-md),14-Rec5 (l-md),15-Prec11 (l-md),16-Rec11 (l-md),17-Prec13a (l-md),18-Rec13a (l-md)
1,0.484875362,1,0.486389036,1,0.486389036,1,0.484875362,1,0.486389036,1,0.486389036,1,1,1,1,1,1,1
2,0.578872868,1,0.705877578,1,0.55191738,1,0.578872868,1,0.528188294,1,0.55191738,1,1,1,0.748271812,1,1,1
3,0.578872868,1,0.826888299,1,0.55191738,1,0.578872868,1,0.563506938,1,0.55191738,1,1,1,0.681478912,1,1,1
4,0.642323099,1,0.829246018,1,0.608906588,1,0.60255154,1,0.598719957,1,0.580679982,1,0.938081693,1,0.722005224,1,0.906407306,0.950467377
5,0.642323099,1,0.632557836,1,0.723254665,1,0.60255154,1,0.623388106,1,0.589036157,1,0.938081693,1,0.970978621,0.985261235,0.802870705,0.985813816
6,0.642323099,1,0.632557836,1,0.723254665,1,0.627438977,1,0.636015495,1,0.610025308,1,0.976827672,1,0.97097862,0.965699955,0.836151636,0.991353249
7,0.659829956,1,0.573790174,1,0.723254665,1,0.652438691,1,0.636015495,1,0.610025308,1,0.973467623,0.98449572,0.94327494,0.850988532,0.836151636,0.991353249
8,0.659829956,1,0.632557836,1,0.723254665,1,0.656058806,1,0.650182847,1,0.610025308,1,0.973467623,0.979063299,0.97097862,0.94465755,0.836151636,0.991353249
9,0.679613065,1,0.632557836,1,0.723254665,1,0.675691977,1,0.650182847,1,0.610025308,1,0.979281994,0.984964836,0.97097862,0.94465755,0.836151636,0.991353249
10,0.679613065,1,0.632557836,1,0.723254665,1,0.675691977,1,0.654149258,1,0.62106673,1,0.979281994,0.984964836,0.97097862,0.938929653,0.836151636,0.973728815
20,0.759878063,1,0.743662743,1,0.723254665,1,0.688084141,1,0.667678544,1,0.653858031,1,0.862781424,0.952803062,0.872408922,0.971692168,0.836151636,0.924895838
30,0.659829956,1,0.743662743,1,0.632557836,1,0.705278529,1,0.671692626,1,0.678118347,1,1,0.935559398,0.879631612,0.97388185,0.97097862,0.905741805
40,0.659829956,1,0.632557836,1,0.632557836,1,0.714134845,1,0.693774061,1,0.693627171,1,1,0.923957093,0.970978621,0.885302823,1,0.911956541
50,0.659829956,1,0.632557836,1,0.632557836,1,0.714134845,1,0.695684003,1,0.704558567,1,1,0.923957093,0.97097862,0.882872299,1,0.897807317
75,0.659829956,1,0.632557836,1,0.632557836,1,0.725673038,1,0.716212768,1,0.711885725,1,1,0.909266187,1,0.883198212,1,0.888566541
100,0.659829956,1,0.743662743,1,0.632557836,1,0.729288582,1,0.724955681,1,0.731812185,1,1,0.90475838,0.912854195,0.936409871,1,0.864371828
300,0.659829956,1,0.632557836,1,0.632557836,1,0.772378502,1,0.765752058,1,0.764644757,1,1,0.854283171,1,0.826060903,1,0.827257141
1000,0.679613065,1,0.632557836,1,0.632557836,1,0.807487086,1,0.797099054,1,0.797927859,1,1,0.841639546,1,0.793574943,1,0.792750659
3000,0.679613065,1,0.632557836,1,0.632557836,1,0.825070434,1,0.82038903,1,0.820849675,1,1,0.823703089,1,0.77104619,1,0.770613494
10000,0.679613065,1,0.632557836,1,0.632557836,1,0.84506584,1,0.84183318,1,0.841024818,1,1,0.804213154,1,0.751405208,1,0.752127431
30000,0.679613065,1,0.632557836,1,0.632557836,1,0.863095722,1,0.857574258,1,0.85765714,1,1,0.787413316,1,0.737612901,1,0.737541619
100000,0.679613065,1,0.632557836,1,0.632557836,1,0.878455235,1,0.873807395,1,0.873440471,1,1,0.773645642,1,0.723909914,1,0.724214022


==> fig/plots/time.csv <==
logSize,Fig. 5 (md-m),Fig. 5 (l-m),Fig. 5 (l-md),Fig. 11 (md-m),Fig. 11 (l-m),Fig. 11 (l-md),Fig. 13a (md-m),Fig. 13a (l-m),Fig. 13a (l-md)
1,1,3,3,1,0,0,1,1,1
2,2,4,3,2,3,3,1,3,1
3,4,3,2,2,3,3,1,2,3
4,2,4,6,2,3,3,9,3,7
5,2,3,3,9,3,6,4,4,4
6,3,4,3,5,381,188,3,7,6
7,10,3,7,5,159,32,4,7,6
8,11,11,12,7,44,19,3,5,6
9,9,9,10,5,343,244,4,4,6
10,10,6,11,5,497,115,4,2,4
20,4,1557,551,1,73,88,4,9,13
30,8,1034,649,1,53,55,7,29,22
40,9,1283,514,8,53,36,6,19,18
50,8,1339,772,5,46,29,8,16,12
75,8,858,576,6,54,32,11,17,14
100,9,2057,968,1,10,33,5,16,12
300,7,155,82,6,59,32,6,16,12
1000,6,227,42,4,11,9,3,14,10
3000,7,47,40,5,13,10,5,57,17
10000,6,19,17,5,29,15,4,48,24
30000,7,191,44,6,94,56,8,389,196
100000,11,300,144,7,110,67,7,472,91

